Query-Based Keyphrase Extraction from Long Documents

Transformer-based architectures in natural language processing force input size limits that can be problematic when long documents need to be processed. This paper overcomes this issue for keyphrase extraction by chunking the long documents while keeping a global context as a query defining the topic for which relevant keyphrases should be extracted. The developed system employs a pre-trained BERT model and adapts it to estimate the probability that a given text span forms a keyphrase. We experimented using various context sizes on two popular datasets, Inspec and SemEval, and a large novel dataset. The presented results show that a shorter context with a query overcomes a longer one without the query on long documents.

==> data/library.csv <==
sentences,sentences only,sentences + query,CI95 - sentences only,CI95 - sentences + query
1,0.0785,0.1414,0.02850920079,0.008007250987
3,0.105,0.1429,0.03192769342,0.005133216782
5,0.1220333333,0.1493666667,0.01547825789,0.008592148407
9,0.1275666667,0.1507666667,0.02169227415,0.008164969299
19,0.1278,0.1482666667,0.0444702282,0.02753959181
37,0.1384,0.1526666667,0.01629526175,0.01062483249

==> data/semeval.csv <==
sentences,sentences only,sentences + title,unstructured - sentences only,unstructured - sentences + title,CI95 sentences only,CI95 sentences + title,CI95 unstructured - sentences only,CI95 unstructured - sentences + title
1,0.14956,0.1606,0.13072,0.1588,0.008166053232,0.006594860784,0.007604824549,0.01179352049
3,0.15442,0.16936,0.1437,0.16954,0.006594860784,0.01268789847,0.01179352049,0.008635146004
5,0.15914,0.17616,0.14984,0.16934,0.01268789847,0.007772360413,0.008635146004,0.01273193085
9,0.16544,0.18492,0.14742,0.17196,0.007772360413,0.003298715917,0.01273193085,0.007359727031
19,0.1718,0.18558,0.15314,0.1739,0.003298715917,0.009017079879,0.007359727031,0.00562639596
37,0.1744,0.17308,0.1601,0.17518,0.009017079879,0.009063977094,0.00562639596,0.01214909691

==> data/semeval_2010_saturation.csv <==
sentences,saturation,with title saturation
1,0.01,0.01
3,0.06,0.07
5,0.20,0.21
9,1.09,1.38
19,47.72,51.35
37,87.47,88.41


==> data/semeval_proportion_of_headlines.csv <==
sentences,proportion
1,6.111934193
3,15.82710002
5,23.56631811
9,36.16265298
19,57.7383409
37,75.03937008
